Enhancing User Throughput in Multi-panel mmWave Radio Access Networks for Beam-based MU-MIMO Using a DRL Method

Millimeter-wave (mmWave) communication systems, particularly those leveraging multi-user multiple-input and multiple-output (MU-MIMO) with hybrid beamforming, face challenges in optimizing user throughput and minimizing latency due to the high complexity of dynamic beam selection and management. This paper introduces a deep reinforcement learning (DRL) approach for enhancing user throughput in multi-panel mmWave radio access networks in a practical network setup. Our DRL-based formulation utilizes an adaptive beam management strategy that models the interaction between the communication agent and its environment as a Markov decision process (MDP), optimizing beam selection based on real-time observations. The proposed framework exploits spatial domain (SD) characteristics by incorporating the cross-correlation between the beams in different antenna panels, the measured reference signal received power (RSRP), and the beam usage statistics to dynamically adjust beamforming decisions. As a result, the spectral efficiency is improved and end-to-end latency is reduced. The numerical results demonstrate an increase in throughput of up to 16% and a reduction in latency by factors 3-7x compared to baseline (legacy beam management).

==> psheader.txt <==
%!
/N{def}def/B{bind def}N/S{exch}N/X{SN}B
/uscale 1 N
/chp 10 string N
/acp {currentpoint transform} B /rcp {chp cvs print} B
/Cpos{/ishr X uscale mul /hbox X  uscale mul /dbox X  uscale mul /wbox X 
acp /ycpt X ishr{wbox neg add}{dbox neg hbox add /hbox X 0 /dbox X }ifelse /xcpt X
(x1=) print xcpt  rcp ( y1=) print ycpt hbox add rcp
( x2=) print xcpt wbox add rcp ( y2=) print ycpt dbox add rcp =
} B


